Efficiently grounding FOL using bit vectors

Several paradigms for declarative problem solving start from a specification in a high-level language, which is then transformed to a low-level language, such as SAT or SMT. Often, this transformation includes a "grounding" step to remove first-order quantification. To reduce the time and size of the grounding, it can be useful to simplify formulas along the way, e.g., by already taking into account the interpretation of symbols that are already known. In this paper, we investigate the use of bit vectors to efficiently simplify formulas, thereby taking advantage of the fact that, on modern hardware, logical operations on bit vectors can be executed extremely fast. We conduct an experimental analysis, which shows that bit vectors are indeed fast for certain problems, but also have limitations.

==> csv_plots/CommonItem-0001-SAT/ASP.csv <==
total,totalground,size
0.6303674379984537,0.537828286488851,50000.0
0.9459683100382487,0.814859946568807,72500.0
1.2432459195454915,1.0739905039469402,95000.0
1.587912877400716,1.3745485941569011,117500.0
1.9070374170939128,1.644608497619629,140000.0
2.2242602507273355,1.9310421148935955,162500.0
2.511948029200236,2.1862130165100098,185000.0
2.829568783442179,2.466850757598877,207500.0
3.1512280305226645,2.747595469156901,230000.0
3.5613949298858643,3.112459103266398,252500.0
3.8845996061960855,3.386648495992025,275000.0
4.3394975662231445,3.7999064127604165,297500.0
4.588642994562785,4.019333998362224,320000.0
5.026898384094238,4.416199127833049,342500.0
5.232308705647786,4.575217008590698,365000.0
5.861907879511516,5.172825892766316,387500.0
5.908623615900676,5.174987554550171,410000.0
6.181116898854573,5.418093681335449,432500.0
6.527737458546956,5.729071696599324,455000.0
6.918017228444417,6.0554689566294355,477500.0


==> csv_plots/CommonItem-0001-SAT/IDP-Z3.csv <==
total,totalground,size
497.54191128412884,988.4828446174621,50000.0


==> csv_plots/CommonItem-0001-SAT/SLI_naive.csv <==
total,totalground,size
0.279939755,0.24485992266666665,50000.0
0.4046676976666667,0.3531054423333333,72500.0
0.5291275526666667,0.4632925956666667,95000.0
0.6826116746666666,0.5931212503333333,117500.0
0.7997818763333333,0.6994223626666667,140000.0
0.928246299,0.8113042896666666,162500.0
1.0500988676666667,0.9193600313333333,185000.0
1.1689812516666667,1.023875336,207500.0
1.3794961250000002,1.2127209060000002,230000.0
1.5077610576666665,1.3131794259999998,252500.0
1.664350622,1.4512346686666666,275000.0
1.7606008956666666,1.5348675066666668,297500.0
1.8851229676666668,1.6354463883333334,320000.0
2.000911413666667,1.7473079903333335,342500.0
2.1447178106666667,1.8664678106666666,365000.0
2.269253866666667,1.9832316936666665,387500.0
2.3945142859999997,2.093578521,410000.0
2.544428807666667,2.222506211,432500.0
2.7429748156666665,2.399557689,455000.0
2.939667947666667,2.5569645743333336,477500.0


==> csv_plots/CommonItem-0001-SAT/SLI_no_ground.csv <==
total,totalground,size
0.5638386783333332,0.5346637,50000.0
0.9144251413333334,0.8693645066666668,72500.0
1.1389984593333333,1.08443869,95000.0
1.6200402589999998,1.54886251,117500.0
1.8625374170000002,1.7777469333333331,140000.0
2.1022453243333334,2.0008141166666666,162500.0
2.352603014,2.2433463633333335,185000.0
2.979022673333333,2.860421866666666,207500.0
3.351154476,3.194118533333333,230000.0
3.649420906333333,3.479965366666667,252500.0


==> csv_plots/CommonItem-0001-SAT/SLI_vectorized.csv <==
total,totalground,size
0.286945774,0.24293705566666668,50000.0
0.4252660896666667,0.3571752293333333,72500.0
0.5475756736666667,0.4631561003333333,95000.0
0.705237296,0.589186716,117500.0
0.8313163033333333,0.6964115243333334,140000.0
0.956429971,0.8017265080000001,162500.0
1.0849082286666667,0.9119251433333334,185000.0
1.2148165463333334,1.025578085,207500.0
1.4423560156666666,1.1964555456666668,230000.0
1.5623460073333335,1.304172106,252500.0
1.7976962323333332,1.4804847623333333,275000.0
1.8330698416666664,1.5323770449999998,297500.0
1.9624705593333331,1.6369074993333335,320000.0
2.1226536083333336,1.7770150816666668,342500.0
2.2250475706666664,1.8552176306666668,365000.0
2.5024682246666665,2.0797512613333335,387500.0
2.486530923,2.076083083,410000.0
2.6149397850000002,2.1894866583333332,432500.0
2.748924118333333,2.2999742583333336,455000.0
3.0835039863333336,2.5584897696666666,477500.0


==> csv_plots/CommonItem-001-SAT/ASP.csv <==
total,totalground,size
0.6352765560150146,0.5406774679819742,50000.0
0.9493735631306967,0.8169263998667399,72500.0
1.2456200917561848,1.0779191652933757,95000.0
1.5974284807840984,1.3873064517974854,117500.0
1.9311227798461914,1.6757381757100422,140000.0
2.217890739440918,1.929219086964925,162500.0
2.518981138865153,2.1920060316721597,185000.0
2.839618762334188,2.47059965133667,207500.0
3.2651984691619873,2.837661107381185,230000.0
3.5543131033579507,3.10719100634257,252500.0
3.863004525502523,3.379105885823568,275000.0
4.177888949712117,3.661257187525431,297500.0
4.48283839225769,3.9270571072896323,320000.0
4.773207028706868,4.182184298833211,342500.0
5.118680636088054,4.475784063339233,365000.0
5.431421200434367,4.7441783746083575,387500.0
5.798832098642985,5.077245632807414,410000.0
6.0851545333862305,5.33369247118632,432500.0
6.474729220072429,5.673327922821045,455000.0
6.959220727284749,6.084838469823201,477500.0


==> csv_plots/CommonItem-001-SAT/IDP-Z3.csv <==
total,totalground,size
343.65527566274005,681.5124089960733,50000.0


==> csv_plots/CommonItem-001-SAT/SLI_naive.csv <==
total,totalground,size
0.27396995333333335,0.241064218,50000.0
0.405146035,0.3574397403333333,72500.0
0.5256028733333333,0.4615182213333333,95000.0
0.684614052,0.5992051503333333,117500.0
0.8077621150000001,0.707128085,140000.0
0.9205736976666667,0.8043714996666665,162500.0
1.0526455876666667,0.9201991936666666,185000.0
1.1761862206666667,1.038710844,207500.0
1.449537909,1.24188717,230000.0
1.6065664833333333,1.3868134623333332,252500.0
1.6347999516666665,1.4258078163333332,275000.0
1.760511882,1.5336395846666668,297500.0
1.908070518333333,1.669977981,320000.0
2.0306719626666667,1.7710615226666668,342500.0
2.149544299,1.8756308423333332,365000.0
2.2851942443333333,1.990252741,387500.0
2.4157240190000002,2.1053217773333333,410000.0
2.5219798363333332,2.20613298,432500.0
2.65918262,2.3225723533333333,455000.0
2.950714437333333,2.594788211333333,477500.0


==> csv_plots/CommonItem-001-SAT/SLI_no_ground.csv <==
total,totalground,size
0.5615329723333332,0.53203756,50000.0
0.9034079973333333,0.8582865533333334,72500.0
1.12758188,1.07502544,95000.0
1.6114137783333335,1.5385813866666667,117500.0
1.8607786756666667,1.7755051166666667,140000.0
2.2279914826666665,2.1235990333333334,162500.0
2.329028253,2.222401806666667,185000.0
2.969527138,2.848284866666667,207500.0
3.375048501333333,3.2091736999999996,230000.0
3.732840197333333,3.562796133333334,252500.0


==> csv_plots/CommonItem-001-SAT/SLI_vectorized.csv <==
total,totalground,size
0.28679765399999996,0.2426502306666667,50000.0
0.419736026,0.352950056,72500.0
0.5475063673333334,0.46118373800000007,95000.0
0.705466042,0.5920072993333333,117500.0
0.8322976916666667,0.6990231866666666,140000.0
0.9537756623333333,0.8014482703333333,162500.0
1.0935093103333333,0.9196511273333333,185000.0
1.2212930193333336,1.0281856863333334,207500.0
1.4306674700000002,1.1899180133333334,230000.0
1.5591775156666667,1.3033010173333335,252500.0
1.6969349343333333,1.420142971,275000.0
1.8226148196666667,1.5248907696666667,297500.0
1.9805364260000002,1.662400906,320000.0
2.103294156,1.7595897559999998,342500.0
2.2209556950000002,1.8512020216666665,365000.0
2.370211907333333,1.9870850740000001,387500.0
2.501296480666667,2.101360597333333,410000.0
2.7685314906666663,2.332328234,432500.0
2.8121926926666667,2.3615381393333332,455000.0
3.1177659146666663,2.5938533180000003,477500.0


==> csv_plots/CommonItem-01-SAT/ASP.csv <==
total,totalground,size
0.6549057165781657,0.5579391320546468,50000.0
0.974727471669515,0.8399398326873779,72500.0
1.2814406553904216,1.106662114461263,95000.0
1.6361921628316243,1.4181500275929768,117500.0
1.9637045860290527,1.699623664220174,140000.0
2.279642899831136,1.9789609909057617,162500.0
2.60170316696167,2.2638378143310547,185000.0
2.946872075398763,2.5644227663675943,207500.0
3.347520033518473,2.916191021601359,230000.0
3.6597900390625,3.194289286931356,252500.0
4.019753774007161,3.5192256768544516,275000.0
4.35684863726298,3.8123939832051597,297500.0
4.734058618545532,4.145873626073201,320000.0
5.115076303482056,4.469927469889323,342500.0
5.460512797037761,4.7766679128011065,365000.0
5.798627853393555,5.073861757914226,387500.0
6.09246842066447,5.325754483540853,410000.0
6.470364491144816,5.66974155108134,432500.0
6.77445912361145,5.920899232228597,455000.0
7.1755162080128985,6.280434449513753,477500.0


==> csv_plots/CommonItem-01-SAT/IDP-Z3.csv <==
total,totalground,size
559.3063599268595,1110.377793260193,50000.0


==> csv_plots/CommonItem-01-SAT/SLI_naive.csv <==
total,totalground,size
0.2950671143333334,0.26430985133333335,50000.0
0.425116911,0.378562023,72500.0
0.580043464,0.5157438953333333,95000.0
0.7216508436666667,0.6383572123333333,117500.0
0.8485163553333334,0.7441324216666666,140000.0
0.9726826489999999,0.8745879216666665,162500.0
1.0892875206666668,0.957469015,185000.0
1.2188450133333333,1.0853528156666667,207500.0
1.4346193756666663,1.2647338216666666,230000.0
1.567256732,1.363539504,252500.0
1.7018034556666668,1.5040227606666665,275000.0
1.8346470033333333,1.6326423663333334,297500.0
1.9751477279999998,1.7626336613333333,320000.0
2.1006640686666667,1.900390357,342500.0
2.232788915333333,1.9494365869999999,365000.0
2.372466360666667,2.117941207,387500.0
2.495662568666667,2.187020774666667,410000.0
2.6327525373333334,2.3284942896666667,432500.0
2.7503964159999996,2.4335135546666664,455000.0
3.0644246706666665,2.7014331123333335,477500.0


==> csv_plots/CommonItem-01-SAT/SLI_no_ground.csv <==
total,totalground,size
0.5907787953333333,0.55979788,50000.0
0.9330559156666666,0.89001771,72500.0
1.1621335986666665,1.1065638166666667,95000.0
1.6795934123333334,1.6021524766666666,117500.0
1.9085782166666665,1.82072169,140000.0
2.153107469333333,2.05551507,162500.0
2.369048980666667,2.2527883233333332,185000.0
3.036831163,2.911179966666667,207500.0
3.4040297470000005,3.246234233333333,230000.0
3.6956032586666665,3.5227345333333333,252500.0


==> csv_plots/CommonItem-01-SAT/SLI_vectorized.csv <==
total,totalground,size
0.29799866599999997,0.25336098366666665,50000.0
0.4537884013333333,0.38454352033333333,72500.0
0.5837157216666666,0.49472858966666666,95000.0
0.7358706403333333,0.617038724,117500.0
0.8877964653333335,0.7510182683333334,140000.0
1.0158351226666669,0.8605941979999999,162500.0
1.129999797666667,0.9567763016666667,185000.0
1.268629744,1.0694615243333334,207500.0
1.5095218336666667,1.261579992,230000.0
1.6364581023333333,1.371269879,252500.0
1.7655888189999998,1.478295159,275000.0
1.909476848,1.595658878,297500.0
2.047403555333333,1.7117817486666667,320000.0
2.2042989406666664,1.8472824306666666,342500.0
2.326869384,1.953437224,365000.0
2.4516626253333333,2.0681841586666665,387500.0
2.726381282333333,2.3072616023333334,410000.0
2.7256112486666666,2.300717252,432500.0
2.856998633,2.399901449666667,455000.0
3.2081947060000005,2.6714040526666665,477500.0


==> csv_plots/CommonItem-Rising-UNSAT/ASP.csv <==
total,totalground,size
0.6032553513844808,0.5501284599304199,50000.0
0.737138032913208,0.6701881885528564,72500.0
1.0658520857493083,0.9800843397776285,95000.0
1.4213140805562336,1.312411626180013,117500.0
1.5955458482106526,1.470988432566325,140000.0
1.9087042013804119,1.7608815828959148,162500.0
1.8860430717468262,1.7354700565338135,185000.0
2.537710269292196,2.3430813948313394,207500.0
2.3681142330169678,2.1891956329345703,230000.0
2.8659350077311196,2.6557184060414634,252500.0
3.4589028358459473,3.2181756496429443,275000.0
3.722388744354248,3.456054925918579,297500.0
3.5440295537312827,3.285833199818929,320000.0
4.309327920277913,4.004553874333699,342500.0
4.335896015167236,4.022337913513184,365000.0
4.261590878168742,3.955810785293579,387500.0
5.272640625635783,4.9013339678446455,410000.0
5.990540424982707,5.572515487670898,432500.0
5.32443642616272,4.945486307144165,455000.0
5.645575284957886,5.240594148635864,477500.0


==> csv_plots/CommonItem-Rising-UNSAT/IDP-Z3.csv <==
total,totalground,size
549.3652218182882,1090.9294218182881,50000.0


==> csv_plots/CommonItem-Rising-UNSAT/SLI_naive.csv <==
total,totalground,size
0.31939095566666664,0.2466954796666667,50000.0
0.4440512206666667,0.32425979866666665,72500.0
0.5773279293333333,0.42802144333333336,95000.0
0.7898744016666667,0.5921308953333334,117500.0
0.896308006,0.658135072,140000.0
1.0723891776666665,0.7974478096666666,162500.0
1.1121348726666667,0.8007673089999999,185000.0
1.3693577803333337,1.014690697,207500.0
1.443988135,1.023720669,230000.0
1.7138460343333335,1.2420790586666668,252500.0
1.898989211,1.406496292,275000.0
2.1637597303333336,1.573410492,297500.0
1.9882312869999998,1.442416286,320000.0
2.302445112666667,1.7211335543333333,342500.0
2.3869678276666666,1.7482474769999998,365000.0
2.388574133,1.7380585186666666,387500.0
2.7600308833333336,2.0485083686666665,410000.0
3.1372022440000005,2.3253472923333334,432500.0
2.826341289,2.067754404,455000.0
3.360882613,2.4248765373333336,477500.0


==> csv_plots/CommonItem-Rising-UNSAT/SLI_no_ground.csv <==
total,totalground,size
0.5793434383333333,0.5692303433333333,50000.0
0.862012307,0.8504247233333334,72500.0
1.1063513046666669,1.0929343433333332,95000.0
1.6172598216666667,1.6029679866666668,117500.0
1.7995718556666667,1.7836813766666666,140000.0
2.0807377656666666,2.0616833,162500.0
2.201437128,2.180996133333333,185000.0
2.9774102203333332,2.957532813333333,207500.0
3.1263320213333334,3.1032353333333336,230000.0
3.470809403666667,3.4492356333333327,252500.0


==> csv_plots/CommonItem-Rising-UNSAT/SLI_vectorized.csv <==
total,totalground,size
0.2846108613333333,0.258310224,50000.0
0.3550616246666667,0.318192895,72500.0
0.47620066133333333,0.4322372186666667,95000.0
0.6708591046666667,0.61167966,117500.0
0.7458080539999999,0.6769309916666666,140000.0
0.8954107076666666,0.8156192243333332,162500.0
0.8772571903333333,0.7946526096666666,185000.0
1.0990458253333333,1.0061515443333333,207500.0
1.167791481,1.0556554480000002,230000.0
1.345697883,1.2234591003333335,252500.0
1.5848924389999999,1.4510360233333335,275000.0
1.6252957446666667,1.4824645480000003,297500.0
1.629731887,1.475641069,320000.0
1.9117393023333331,1.7446812996666665,342500.0
1.9211385433333332,1.748486003,365000.0
1.9044221950000002,1.7336506473333333,387500.0
2.2991697059999994,2.1041321446666665,410000.0
2.617535210333333,2.3818653143333335,432500.0
2.2649687089999997,2.064815403666667,455000.0
2.574538824333333,2.334780268333333,477500.0


==> csv_plots/CompleteSets-0001-UNSAT/ASP.csv <==
total,totalground,size
0.606358528137207,0.5504013697306315,50000.0
0.9194792906443278,0.8426901499430338,72500.0
1.200809399286906,1.1071279843648274,95000.0
1.5294415950775146,1.4121428330739338,117500.0
1.8465323448181152,1.7114495436350505,140000.0
2.1133930683135986,1.9535020192464192,162500.0
2.408426523208618,2.2288668155670166,185000.0
2.7952720324198403,2.5939409732818604,207500.0
2.9917012055714927,2.77058474222819,230000.0
3.3854455947875977,3.139697472254435,252500.0
3.6928486029307046,3.4286468029022217,275000.0
3.9893627166748047,3.7087905406951904,297500.0
4.303380409876506,3.9882052739461265,320000.0
4.586580197016398,4.254878203074138,342500.0
4.882381280263265,4.517527500788371,365000.0
5.469269275665283,5.0926779905955,387500.0
5.853609561920166,5.45945405960083,410000.0
6.167627334594727,5.744330485661824,432500.0
6.055915594100952,5.6272132396698,455000.0
6.5991796652476,6.147215207417806,477500.0


==> csv_plots/CompleteSets-0001-UNSAT/IDP-Z3.csv <==
total,totalground,size
499.6398799419403,992.6751132752737,50000.0


==> csv_plots/CompleteSets-0001-UNSAT/SLI_naive.csv <==
total,totalground,size
0.257299931,0.241512341,50000.0
0.38098382366666667,0.36097103266666664,72500.0
0.4940727366666667,0.46976671433333334,95000.0
0.6236809296666667,0.5962482786666666,117500.0
0.7730886033333334,0.7403659413333333,140000.0
0.860680538,0.823951289,162500.0
0.9939373296666667,0.9542759863333333,185000.0
1.098077457,1.0539142346666666,207500.0
1.2564876139999999,1.208606466,230000.0
1.3828439006666668,1.3305038526666668,252500.0
1.4959618680000002,1.4404026460000001,275000.0
1.595297848666667,1.5352080196666664,297500.0
1.7283695916666666,1.6651920843333332,320000.0
1.8350331126666666,1.768218951,342500.0
1.94851643,1.8770738893333332,365000.0
2.072261453,1.9942079466666665,387500.0
2.1886738386666664,2.1099472353333333,410000.0
2.3151802926666663,2.231124866,432500.0
2.4294435076666665,2.342369948,455000.0
2.721123138333334,2.6292691116666673,477500.0


==> csv_plots/CompleteSets-0001-UNSAT/SLI_no_ground.csv <==
total,totalground,size
0.5509258570000001,0.5416613533333333,50000.0
0.8753595953333333,0.8642051400000001,72500.0
1.1099719286666667,1.0971564466666668,95000.0
1.5667706526666667,1.5540101966666668,117500.0
1.8074582593333333,1.793149986666667,140000.0
2.0388233183333333,2.02215036,162500.0
2.2823853123333335,2.26516064,185000.0
2.9229277403333334,2.9048593,207500.0
3.2266962323333335,3.208780666666667,230000.0
3.474332181,3.455717066666667,252500.0


==> csv_plots/CompleteSets-0001-UNSAT/SLI_vectorized.csv <==
total,totalground,size
0.2668865710000001,0.24214167166666667,50000.0
0.39798008999999995,0.36170011833333326,72500.0
0.5130751506666668,0.46826380566666664,95000.0
0.6677483519999999,0.609684172,117500.0
0.7913123766666667,0.7235233326666668,140000.0
0.8957791553333333,0.8176992576666665,162500.0
1.016208372333333,0.9320461983333334,185000.0
1.1348505686666668,1.0415900583333333,207500.0
1.329977797,1.2170171673333332,230000.0
1.4658892986666665,1.3400491856666668,252500.0
1.575691965,1.441450016,275000.0
1.6952937246666664,1.5534504036666668,297500.0
1.814832314666667,1.6658482776666668,320000.0
1.9380166983333336,1.778268783,342500.0
2.057495415333333,1.882102135,365000.0
2.188875235333333,2.0087936386666665,387500.0
2.3066750116666666,2.1189915813333333,410000.0
2.456019785,2.246973677333333,432500.0
2.5534472316666665,2.3464063710000005,455000.0
2.844059885,2.60136398,477500.0


==> csv_plots/CompleteSets-001-UNSAT/ASP.csv <==
total,totalground,size
0.616691509882609,0.5582994620005289,50000.0
0.9327459335327148,0.8548931280771891,72500.0
1.2141995429992676,1.118027925491333,95000.0
1.5110690593719482,1.3976455529530842,117500.0
1.8401530583699544,1.6963715553283691,140000.0
2.124358574549357,1.9608300526936848,162500.0
2.4047909577687583,2.2238983313242593,185000.0
2.751495281855265,2.5492395559946694,207500.0
2.999213933944702,2.7742409706115723,230000.0
3.3912723064422607,3.148157278696696,252500.0
3.667336384455363,3.403892199198405,275000.0
4.020033756891887,3.735436121622721,297500.0
4.395438353220622,4.078265110651652,320000.0
4.677594582239787,4.342576901117961,342500.0
5.094188292821248,4.740501642227173,365000.0
5.229954799016316,4.845391829808553,387500.0
5.510975042978923,5.11357061068217,410000.0
6.017959515253703,5.596497853597005,432500.0
6.217859188715617,5.782020012537639,455000.0
6.571439186731975,6.120400508244832,477500.0


==> csv_plots/CompleteSets-001-UNSAT/IDP-Z3.csv <==
total,totalground,size
483.96862721443176,961.5435605477651,50000.0


==> csv_plots/CompleteSets-001-UNSAT/SLI_naive.csv <==
total,totalground,size
0.2545013543333333,0.24048494066666667,50000.0
0.37462690033333335,0.35667234999999997,72500.0
0.4865621823333333,0.46371403933333327,95000.0
0.6357913066666666,0.6093252619999999,117500.0
0.7424871616666665,0.7117097656666665,140000.0
0.8559201006666667,0.8209712586666665,162500.0
0.9702540876666667,0.9312050796666668,185000.0
1.1224386393333334,1.0740927463333334,207500.0
1.2626558273333333,1.215632809,230000.0
1.366762724,1.3159969273333332,252500.0
1.4927027713333334,1.4378075479999997,275000.0
1.6094902913333335,1.5501662950000001,297500.0
1.7226724016666666,1.660175895,320000.0
1.8567387996666664,1.7901088963333331,342500.0
1.9710207753333335,1.8983047276666667,365000.0
2.0754031456666664,1.997080354666667,387500.0
2.212464976333333,2.132518646333333,410000.0
2.3150969453333334,2.2326481680000003,432500.0
2.5333294436666667,2.4450910340000003,455000.0
2.6626093256666667,2.570996145,477500.0


==> csv_plots/CompleteSets-001-UNSAT/SLI_no_ground.csv <==
total,totalground,size
0.5451933873333333,0.5359882499999999,50000.0
0.8754034046666667,0.8645712766666667,72500.0
1.0940104133333333,1.0819052966666665,95000.0
1.5603527803333332,1.5472043433333333,117500.0
1.8287058663333333,1.8146995666666668,140000.0
2.037563941,2.0220419366666667,162500.0
2.302181355,2.2838458433333337,185000.0
2.915418926333333,2.8977101,207500.0
3.241580096333333,3.223614766666666,230000.0
3.5795645950000003,3.5611984666666667,252500.0


==> csv_plots/CompleteSets-001-UNSAT/SLI_vectorized.csv <==
total,totalground,size
0.2721766616666667,0.24738194566666663,50000.0
0.3954129313333334,0.359235004,72500.0
0.512286532,0.4666853546666667,95000.0
0.6560675109999999,0.5977328846666666,117500.0
0.7752816309999999,0.708148766,140000.0
0.9041006823333334,0.8282566673333333,162500.0
1.0147910543333334,0.9279011173333332,185000.0
1.1334850836666668,1.0403765390000002,207500.0
1.321296537,1.2080481013333333,230000.0
1.4432472599999997,1.3214732643333333,252500.0
1.5783673283333333,1.4450221470000002,275000.0
1.6914637593333335,1.550432751,297500.0
1.8080788273333335,1.6568371046666668,320000.0
1.9874212629999999,1.8161592563333333,342500.0
2.09731536,1.9240854113333334,365000.0
2.1874902363333333,2.006577476,387500.0
2.325568169333333,2.134709968333333,410000.0
2.440952091,2.243132767666667,432500.0
2.559445515,2.353989104,455000.0
2.833958205333334,2.5882464696666667,477500.0


==> csv_plots/CompleteSets-01-UNSAT/ASP.csv <==
total,totalground,size
0.5587700208028158,0.5046633084615072,50000.0
0.8348611990610758,0.7628986040751139,72500.0
1.1205143133799236,1.0278757413228352,95000.0
1.3947861989339192,1.283926248550415,117500.0
1.6944645245869954,1.5638777414957683,140000.0
1.9869025548299153,1.8363234996795654,162500.0
2.2917006810506186,2.116279443105062,185000.0
2.624010960261027,2.430636485417684,207500.0
2.8327531019846597,2.624957799911499,230000.0
3.1611857414245605,2.9320765336354575,252500.0
3.4657551447550454,3.208168109258016,275000.0
3.810671011606852,3.5383618672688804,297500.0
4.038658618927002,3.748847007751465,320000.0
4.321832497914632,4.0051407019297285,342500.0
4.590384562810262,4.2568465868632,365000.0
4.834989070892334,4.476120789845784,387500.0
5.184372663497925,4.806456406911214,410000.0
5.447094043095906,5.056072950363159,432500.0
5.745049794514974,5.328802029291789,455000.0
5.875901063283284,5.405224005381267,477500.0


==> csv_plots/CompleteSets-01-UNSAT/IDP-Z3.csv <==
total,totalground,size
486.78102525075275,965.8363585840862,50000.0


==> csv_plots/CompleteSets-01-UNSAT/SLI_naive.csv <==
total,totalground,size
0.245380512,0.23178101133333331,50000.0
0.3597988773333333,0.34196013366666667,72500.0
0.46199891266666665,0.44037233466666664,95000.0
0.610544343,0.5850022073333334,117500.0
0.7170881936666667,0.6878366173333333,140000.0
0.8224083836666667,0.788648312,162500.0
0.938176088,0.900631717,185000.0
1.0411108606666666,0.9998527543333333,207500.0
1.2029282113333333,1.1575373526666668,230000.0
1.3247074803333334,1.2758265893333334,252500.0
1.4190485273333335,1.3662072663333333,275000.0
1.541269497,1.4845222720000002,297500.0
1.663319711,1.60257555,320000.0
1.7688318326666668,1.7048768003333332,342500.0
1.8666309233333334,1.7987060846666667,365000.0
1.985678887,1.9131259900000002,387500.0
2.1066725746666664,2.0315051036666665,410000.0
2.2225623693333336,2.1417577196666664,432500.0
2.3304194556666666,2.245474967,455000.0
2.560235927333333,2.471709036,477500.0


==> csv_plots/CompleteSets-01-UNSAT/SLI_no_ground.csv <==
total,totalground,size
0.5397220206666667,0.5306825966666667,50000.0
0.8598927056666668,0.8493437366666666,72500.0
1.0971440843333333,1.08525907,95000.0
1.5376331319999998,1.5225110733333331,117500.0
1.772322693666667,1.7584715066666667,140000.0
1.9937280713333332,1.9780648766666669,162500.0
2.2223688496666667,2.20480201,185000.0
2.8616266099999996,2.8445334333333334,207500.0
3.1732481286666663,3.1556757999999996,230000.0
3.4144663583333332,3.392737033333333,252500.0


==> csv_plots/CompleteSets-01-UNSAT/SLI_vectorized.csv <==
total,totalground,size
0.25492311100000004,0.23039478400000002,50000.0
0.3763403553333333,0.3407596716666666,72500.0
0.5001691356666665,0.4560707746666666,95000.0
0.634121166,0.5767440086666668,117500.0
0.7601663806666666,0.6937917859999999,140000.0
0.8573183156666667,0.7818617356666667,162500.0
1.0065535353333332,0.9214598153333333,185000.0
1.0912042296666666,0.9991894660000001,207500.0
1.2625960703333332,1.1511848296666667,230000.0
1.3865779916666667,1.2666476113333334,252500.0
1.510361687666667,1.3802198573333333,275000.0
1.6232449420000001,1.4821041736666667,297500.0
1.742167269,1.591652288,320000.0
1.8401449023333332,1.6845996143333333,342500.0
1.977825073,1.812648076,365000.0
2.0982060190000005,1.9179369533333332,387500.0
2.2244871823333336,2.0352968793333335,410000.0
2.3352732670000003,2.1413773156666664,432500.0
2.4488337826666666,2.247917640666667,455000.0
2.7360650693333337,2.4958117006666667,477500.0


==> csv_plots/CompleteSets-Rising-SAT/ASP.csv <==
total,totalground,size
0.6987967491149902,0.6014719009399414,50000.0
0.9856988588968912,0.8542172908782959,72500.0
1.318550666173299,1.1519546508789062,95000.0
1.6552001635233562,1.4441696008046467,117500.0
1.9735584259033203,1.7225263913472493,140000.0
2.303135792414347,2.014811913172404,162500.0
2.630786577860514,2.3041178385416665,185000.0
3.0369280179341636,2.6747256914774575,207500.0
3.3682026068369546,2.9535694122314453,230000.0
3.6907219886779785,3.246485789616903,252500.0
4.085909843444824,3.5998500188191733,275000.0
4.398662646611531,3.877716064453125,297500.0
4.729445377985637,4.167222420374553,320000.0
5.037803093592326,4.4418870608011884,342500.0
5.430999199549357,4.785545428593953,365000.0
5.840936501820882,5.155963182449341,387500.0
6.31168794631958,5.577328602472941,410000.0
6.701180458068848,5.939648071924846,432500.0
6.88470983505249,6.089555740356445,455000.0
7.290593306223552,6.423750638961792,477500.0


==> csv_plots/CompleteSets-Rising-SAT/IDP-Z3.csv <==
total,totalground,size
521.6422894795736,1033.8771894795734,50000.0


==> csv_plots/CompleteSets-Rising-SAT/SLI_naive.csv <==
total,totalground,size
0.35984685233333336,0.261436019,50000.0
0.5513047843333333,0.393221419,72500.0
0.671048234,0.4816282476666666,95000.0
0.8733648413333334,0.6191578713333333,117500.0
1.0735947373333334,0.7573547206666666,140000.0
1.2714657483333334,0.886051213,162500.0
1.4030439673333335,0.990367039,185000.0
1.5232131186666666,1.072455892,207500.0
1.829622832,1.2782732586666665,230000.0
1.987551564666667,1.3829401846666667,252500.0
2.2001608256666665,1.5330315790000002,275000.0
2.356307072333333,1.6235635156666666,297500.0
2.543290274666667,1.7680150013333333,320000.0
2.7181862433333333,1.880253973333333,342500.0
2.916051549333334,2.0204837926666666,365000.0
3.0967539896666665,2.159886363,387500.0
3.098697780666667,2.165487977333333,410000.0
3.2652868933333337,2.290723176666667,432500.0
3.4418282896666668,2.407520599666667,455000.0
4.007547093333333,2.75193915,477500.0


==> csv_plots/CompleteSets-Rising-SAT/SLI_no_ground.csv <==
total,totalground,size
0.6031554066666667,0.5654862866666667,50000.0
0.9567845213333334,0.8993895799999999,72500.0
1.2031002786666667,1.1292790233333332,95000.0
1.6966498903333331,1.6068817333333334,117500.0
1.9755029303333334,1.8618264133333333,140000.0
2.282148660666667,2.15284,162500.0
2.536419283666667,2.3922632133333335,185000.0
3.193493969,3.038297733333333,207500.0
3.6047775176666668,3.4116269999999997,230000.0
3.8107626306666664,3.6038504000000002,252500.0


==> csv_plots/CompleteSets-Rising-SAT/SLI_vectorized.csv <==
total,totalground,size
0.301434792,0.255913,50000.0
0.434812323,0.365954141,72500.0
0.5703318273333333,0.478730688,95000.0
0.725733322,0.608205405,117500.0
0.8855233276666666,0.7482559679999999,140000.0
1.0195236793333333,0.8577238626666667,162500.0
1.1728489793333334,0.9880719726666666,185000.0
1.2690541456666666,1.0731987243333334,207500.0
1.4998508609999999,1.2536714276666665,230000.0
1.6624287356666667,1.3886798956666666,252500.0
1.822079481,1.5233519510000002,275000.0
1.9399376766666665,1.6192642,297500.0
2.1136331046666665,1.7661569746666668,320000.0
2.2539583863333337,1.883029543,342500.0
2.426500975,2.030777635,365000.0
2.5614108200000003,2.1439854566666665,387500.0
2.6367926953333334,2.216687362,410000.0
2.6970331433333334,2.2696339733333333,432500.0
2.8871438523333333,2.4303463556666665,455000.0
3.2711737866666666,2.7108285633333336,477500.0


==> csv_plots/TriangleGraph/ASP.csv <==
total,totalground,size
0.013585090637207031,0.007767200469970703,10.0
0.01859426498413086,0.012359857559204102,100.0
0.023692846298217773,0.016663074493408203,250.0
0.022646665573120117,0.014320850372314453,500.0
0.027609586715698242,0.017718076705932617,750.0
0.04170680046081543,0.03154945373535156,1000.0
0.05707812309265137,0.04254555702209473,1500.0
0.06094241142272949,0.04739713668823242,2000.0


==> csv_plots/TriangleGraph/IDP-Z3.csv <==
total,totalground,size
0.44297242164611816,0.5477724216461182,10.0
76.9334077835083,131.4378077835083,100.0


==> csv_plots/TriangleGraph/SLI_naive.csv <==
total,totalground,size
0.030643092,0.018230373,10.0
4.869184445999999,0.049768346,100.0
90.181987175,0.459533175,250.0


==> csv_plots/TriangleGraph/SLI_no_ground.csv <==
total,totalground,size
0.031445363999999996,0.025066421,10.0
8.152804274,7.111480758000001,100.0


==> csv_plots/TriangleGraph/SLI_vectorized.csv <==
total,totalground,size
0.022838071999999997,0.016740175,10.0
0.89374679,0.06817590000000001,100.0
17.64968197,0.73154017,250.0
182.261298,5.513413,500.0

